Collimated Sunlight and Air Temperature

Atmospheric temperature on Earth results from complex phenomena that climate models must account for. One important module is radiation, which has three sources: infrared radiation emitted by the Earth and the air, and visible light from the Sun. The latter arrives from an almost point-like source in the sky, producing a Dirac singularity in the boundary conditions known as collimated light. Following Siewert and Maiorino (1980), we propose a very fast numerical implementation to handle the singularity.

==> kappafig.txt <==
19.9755  0.18535
19.9253  0.463377
19.8753  0.099887
19.8251  0.86951
19.7751  0.0644248
19.725  1.12495
19.6748  0.0545143
19.6248  0.0248394
19.5747  0.0546273
19.5246  0.0302782
19.4744  0.0171428
19.4244  0.0425712
19.3743  0.122803
19.3242  0.406062
19.2741  0.096919
19.224  0.147347
19.1739  0.0233704
19.1237  0.0202467
19.0737  0.0341147
19.0236  0.668728
18.9735  0.0643413
18.9234  0.0194974
18.8733  0.0129123
18.8232  0.0110794
18.7731  0.0142593
18.723  0.0181859
18.6729  0.0514283
18.6228  0.0630543
18.5727  0.0124486
18.5226  0.0135074
18.4725  0.0661595
18.4224  0.0144896
18.3723  0.0560508
18.3222  0.134915
18.2721  0.04585
18.222  0.0243136
18.1719  0.0850517
18.1219  0.0139448
18.0717  0.0152649
18.0216  0.12655
17.9715  0.0154917
17.9214  0.019132
17.8713  0.0132421
17.8212  0.0176102
17.7711  0.0363248
17.721  0.025265
17.6709  0.026708
17.6208  0.237351
17.5707  1.28954
17.5206  0.0315122
17.4705  0.0193091
17.4204  0.0199405
17.3703  0.115639
17.3202  0.0288457
17.2701  0.0306508
17.22  1.68295
17.1699  0.0891055
17.1198  0.76146
17.0697  0.079661
17.0196  0.040765
16.9695  0.374165
16.9194  0.173681
16.8693  0.0731747
16.8192  0.09336
16.7691  0.227676
16.719  0.133838
16.6689  0.61114
16.6188  0.31657
16.5687  0.111322
16.5186  0.077741
16.4685  0.273005
16.4184  0.158258
16.3683  1.12495
16.3182  0.296332
16.2681  0.156112
16.218  1.30919
16.1679  0.640332
16.1178  0.218125
16.0677  1.12498
16.0176  1.12498
15.9676  0.339707
15.9175  0.576932
15.8674  0.700248
15.8173  1.707
15.7672  0.96455
15.7171  1.42383
15.667  1.12495
15.6169  1.97003
15.5668  1.12495
15.5167  1.12495
15.4666  1.12495
15.4165  1.12495
15.3664  1.12495
15.3163  1.12495
15.2662  1.12495
15.2161  1.12495
15.166  1.12495
15.1159  1.12495
15.0658  1.12495
15.0157  1.12495
14.9656  1.12495
14.9155  1.12495
14.8654  1.12495
14.8153  1.12495
14.7652  1.12495
14.7151  1.12495
14.665  1.12495
14.6149  1.12495
14.5648  1.12495
14.5147  1.12495
14.4646  1.12495
14.4145  1.12495
14.3644  1.12498
14.3143  1.12495
14.2642  1.12498
14.2141  1.12495
14.164  0.53205
14.1139  0.394047
14.0638  0.282432
14.0137  0.713955
13.9636  0.148485
13.9135  0.727657
13.8634  0.803805
13.8133  1.12498
13.7632  0.10497
13.7131  0.334355
13.663  0.282465
13.6129  0.865428
13.5628  0.103665
13.5127  0.071744
13.4626  0.0643757
13.4125  0.110195
13.3624  1.96973
13.3123  0.0778957
13.2622  0.0372873
13.2121  0.0198842
13.162  0.015138
13.1119  0.011616
13.0618  0.01058
13.0117  0.0106948
12.9616  0.0100943
12.9115  0.0263968
12.8614  0.0105703
12.8113  0.0124589
12.7612  0.0314033
12.7111  0.0117003
12.661  0.00767795
12.6109  0.00985157
12.5608  0.020045
12.5107  0.00709215
12.4606  0.00594
12.4105  0.0052413
12.3604  0.00518413
12.3103  0.00510323
12.2602  0.0077976
12.2101  0.0042217
12.16  0.004057
12.1099  0.0046594
12.0598  0.00377055
12.0097  0.003561
11.9596  0.0035752
11.9095  0.00460873
11.8594  0.00319408
11.8093  0.00307053
11.7592  0.0031285
11.7091  0.0032242
11.659  0.00276953
11.6089  0.0026798
11.5588  0.0030427
11.5087  0.0025146
11.4586  0.00246511
11.4085  0.00236238
11.3584  0.0023538
11.3083  0.0023808
11.2582  0.00230535
11.2081  0.0021008
11.158  0.00204055
11.1079  0.00202745
11.0578  0.00192464
11.0077  0.00231594
10.9576  0.00182011
10.9075  0.00177403
10.8574  0.00180475
10.8073  0.00222058
10.7572  0.00166176
10.7071  0.00180273
10.657  0.00174004
10.6069  0.00172343
10.5568  0.00172292
10.5067  0.00161521
10.4566  0.00250753
10.4065  0.00164868
10.3564  0.00154602
10.3063  0.00306217
10.2562  0.0018599
10.2061  0.00667868
10.156  0.00362895
10.1059  0.00516345
10.0558  0.120637
10.0057  0.070954
9.9556  0.0222944
9.9055  0.232812
9.85539  0.0420862
9.8053  0.0681935
9.75521  0.279048
9.70509  0.0568452
9.65499  0.170852
9.60489  0.266607
9.55481  0.100307
9.50471  0.149062
9.4546  0.599955
9.40451  0.0167728
9.35439  0.080628
9.30429  0.0289872
9.2542  0.0170933
9.20409  0.0131783
9.15399  0.0086947
9.1039  0.00159432
9.05379  0.0162787
9.00371  0.0185742
8.95359  0.00234825
8.9035  0.00235455
8.8534  0.00242169
8.80331  0.03263
8.75319  0.00510705
8.70309  0.00360182
8.65299  0.0251462
8.60289  0.00639715
8.55281  0.00816385
8.5027  0.00951635
8.45261  0.00741205
8.40249  0.003007
8.3524  0.00363352
8.30229  0.00152615
8.25221  0.0220182
8.2021  0.00620078
8.152  0.0052066
8.10189  0.00409485
8.05181  0.21382
8.00171  0.057593
7.95159  0.0170133
7.90149  0.264333
7.85141  0.23297
7.80131  0.0634658
7.7512  0.0552235
7.70109  0.205363
7.65111  0.180798
7.601  0.0594945
7.55089  0.0421098
7.50081  0.051872
7.4507  0.142092
7.4007  0.0819658
7.3506  0.232199
7.3005  0.18057
7.2504  0.126502
7.20031  0.253993
7.15019  1.38997
7.1001  0.155281
7.0501  0.935442
7.00001  0.983577
6.200	1.0
5.57172  1.09953
5.5217  1.12871
5.47168  0.335255
5.42166  1.12495
5.37164  0.2116
5.32162  0.0382915
5.2716  0.0437343
5.22158  0.054374
5.17156  0.138361
5.12154  0.0135066
5.07154  0.0129065
5.02152  0.25353
4.9715  0.0112284
4.92148  0.0137009
4.87146  0.018617
4.82144  0.05743
4.77142  0.0235433
4.7214  0.31875
4.67138  0.0247659
4.62136  0.0392055
4.57134  0.235307
4.52132  0.169134
4.4713  0.292602
4.42128  1.20898
4.37126  1.12495
4.32124  1.12495
4.27124  1.12495
4.22122  1.12495
4.1712  0.483312
4.12118  0.155596
4.07116  0.0783878
4.02114  0.0486175
3.97112  0.0302217
3.9211  0.027027
3.87108  0.0231947
3.82106  0.0120078
3.77104  0.0471205
3.72102  0.00764625
3.67102  0.00804635
3.621  0.00698312
3.57098  0.00835015
3.52096  0.0097034
3.47094  0.00460057
3.42092  0.00375253
3.37092  0.0117401
3.3209  0.151774
3.27088  0.161316
3.22086  0.191947
3.17084  0.0021994
3.12082  0.00365103
3.0708  0.0211938
3.0208  0.0778237
2.97077  0.133746
2.92076  0.015967
2.87073  0.0710025
2.82072  1.12746
2.7707  1.12746
2.72067  1.12746
2.67068  1.12746
2.62066  1.12746
2.57065  0.85117
2.52063  0.0360222
2.4706  0.00616053
2.42058  0.0024891
2.37059  0.178351
2.32056  0.00260375
2.27054  0.00444428
2.22053  0.001
2.1705  0.001
2.12049  0.001
2.07046  0.0227968
2.02046  0.206253

==> tempe.txt <==
-0 2.56905 3.68637e+07 3.68637e+07
0.0142754 3.02939 3.81641e+07 3.81641e+07
0.0286964 3.59166 3.95051e+07 3.95051e+07
0.0432675 3.77413 4.08466e+07 4.08466e+07
0.0579935 3.79595 4.22108e+07 4.22108e+07
0.0728794 3.71761 4.3605e+07 4.3605e+07
0.0879306 3.56817 4.50332e+07 4.50332e+07
0.103153 3.36428 4.64985e+07 4.64985e+07
0.118552 3.11659 4.80033e+07 4.80033e+07
0.134134 2.83238 4.95496e+07 4.95496e+07
0.149906 2.51691 5.11393e+07 5.11393e+07
0.165875 2.17408 5.27743e+07 5.27743e+07
0.182049 1.80689 5.44564e+07 5.44564e+07
0.198435 1.41768 5.61874e+07 5.61874e+07
0.215042 1.0083 5.79689e+07 5.79689e+07
0.23188 0.580221 5.98028e+07 5.98028e+07
0.248958 0.134644 6.16908e+07 6.16908e+07
0.266288 -0.327475 6.36348e+07 6.36348e+07
0.283879 -0.805363 6.56364e+07 6.56364e+07
0.301745 -1.29841 6.76977e+07 6.76977e+07
0.319899 -1.80612 6.98205e+07 6.98205e+07
0.338355 -2.32815 7.20066e+07 7.20066e+07
0.357129 -2.86422 7.42581e+07 7.42581e+07
0.376238 -3.41418 7.65769e+07 7.65769e+07
0.395701 -3.97793 7.89652e+07 7.89652e+07
0.415537 -4.55549 8.14248e+07 8.14248e+07
0.435769 -5.14692 8.3958e+07 8.3958e+07
0.456423 -5.75241 8.65669e+07 8.65669e+07
0.477525 -6.37218 8.92538e+07 8.92538e+07
0.499106 -7.00659 9.20207e+07 9.20207e+07
0.5212 -7.65605 9.487e+07 9.487e+07
0.543845 -8.32109 9.78039e+07 9.78039e+07
0.567086 -9.00237 1.00825e+08 1.00825e+08
0.590971 -9.70066 1.03935e+08 1.03935e+08
0.615558 -10.4169 1.07137e+08 1.07137e+08
0.640911 -11.1521 1.10432e+08 1.10432e+08
0.667109 -11.9078 1.13824e+08 1.13824e+08
0.69424 -12.6854 1.17314e+08 1.17314e+08
0.722414 -13.4869 1.20905e+08 1.20905e+08
0.751758 -14.3147 1.24598e+08 1.24598e+08
0.782435 -15.1716 1.28395e+08 1.28395e+08
0.814642 -16.3794 1.32298e+08 1.32298e+08
0.848635 -17.316 1.36308e+08 1.36308e+08
0.884748 -18.296 1.40426e+08 1.40426e+08
0.923437 -19.3275 1.4465e+08 1.4465e+08
0.965347 -20.4225 1.48978e+08 1.48978e+08
1.01145 -21.5991 1.53406e+08 1.53406e+08
1.06332 -22.8878 1.57921e+08 1.57921e+08
1.12389 -24.3515 1.62497e+08 1.62497e+08

